Tokenised Sukuk: A Verifiable Architecture for Asset Evidence and Programmable Shariah Compliance

Security-token standards such as ERC-3643 decide who may hold a token, not what stands behind it. For a sukuk this gap matters: whether a certificate may trade at a negotiated price depends on what its portfolio contains, and a token that checks only investor identity keeps trading after every non-debt asset has been sold. We ask whether this tradability condition can be enforced on-chain, and at what cost. We encode the tradability conditions of the 2023 resolution of the Shariah Advisory Council of the Securities Commission Malaysia on Sukuk Wakalah bi al-Istithmar as issuance and transfer policies that read EIP-712 claims, signed by separate institutional roles, about each asset's rights, valuation, encumbrance and Shariah classification and about the allocation of proceeds. Across 26 scenarios that we constructed on a synthetic instrument, an identity-only baseline wrongly allowed 13 operations that the encoded policy denies, and asset evidence without the Shariah rule still allowed 6. The full policy matched every expected outcome and added 35,834 gas (71.0%) per transfer, independent of portfolio size. Our evaluation also exposes a trade-off that the constructed scenarios had missed. Checking the continuing condition through a single nominated asset keeps the cost of a transfer constant but can block trades the ruling allows, and a bounded fallback scan narrows this gap at about 12,050 gas per scanned asset. Our results indicate that Shariah tradability conditions can be enforced on-chain against attributable asset evidence, and that the way a ruling is encoded shapes which lawful trades a token permits. GitHub repo: https://github.com/rischanlab/tokenized_sukuk

==> BUILD.txt <==
Preprint build (pdflatex + bibtex):

  pdflatex preprint && bibtex preprint && pdflatex preprint && pdflatex preprint

preprint.tex sets the paper in two columns with the author names and appends
the supplementary material (supplement/body.tex). The packages used are in
TeX Live 2023 (orcidlink, titlesec, fancyhdr, dblfloatfix, newtx, pgfplots).
preprint.bbl is included for systems that do not run bibtex.

